On the derivation of guaranteed and p-robust a posteriori error estimates for the Helmholtz equation

We propose a novel a posteriori error estimator for conforming finite element discretizations of two- and three-dimensional Helmholtz problems. The estimator is based on an equilibrated flux that is computed by solving patchwise mixed finite element problems. We show that the estimator is reliable up to a prefactor that tends to one with mesh refinement or with polynomial degree increase. We also derive a fully computable upper bound on the prefactor for several common settings of domains and boundary conditions. This leads to a guaranteed estimate without any assumption on the mesh size or the polynomial degree, though the obtained guaranteed bound may lead to large error overestimation. We next demonstrate that the estimator is locally efficient, robust in all regimes with respect to the polynomial degree, and asymptotically robust with respect to the wavenumber. Finally we present numerical experiments that illustrate our analysis and indicate that our theoretical results are sharp.

==> figures/data/adaptivity/P1/curve.txt <==
iter nr_cells hmin hmax pmin pmax kmin kmax
1 44 0.41762 0.707107 0.0636295 0.17464 0.109391 0.276524
2 137 0.141846 0.44246 0.0376452 0.103628 0.13902 0.285572
3 280 0.069251 0.304236 0.01775 0.0773015 0.139046 0.286146
4 588 0.0508414 0.268118 0.0128534 0.0631376 0.16966 0.286434
5 1155 0.0296621 0.208113 0.00731906 0.0544614 0.164575 0.288264
6 2299 0.0224041 0.187062 0.006124 0.050455 0.151906 0.288373
7 4695 0.0139396 0.188246 0.00321676 0.0477482 0.144275 0.288207
8 9057 0.0119882 0.172147 0.00268281 0.0420635 0.154297 0.288269
9 16851 0.00868325 0.137871 0.00190362 0.0354479 0.14713 0.288418
10 30405 0.00703975 0.116891 0.00169658 0.0270595 0.14765 0.288441
11 54781 0.00289955 0.0719864 0.000787542 0.0185172 0.140008 0.288484
12 100624 0.00145789 0.0493397 0.000377183 0.0117841 0.149915 0.288646
13 185362 0.000719247 0.0401227 0.000150222 0.0101687 0.151131 0.288578
14 341019 0.000302598 0.0319353 7.74814e-05 0.00869098 0.12578 0.288633
15 625723 0.000106814 0.0281819 2.84727e-05 0.00717083 0.114701 0.288605
16 1151288 4.81305e-05 0.0241177 9.81387e-06 0.00634531 0.134574 0.28863
17 2117576 1.92714e-05 0.0216156 4.2124e-06 0.00564274 0.139374 0.288652


==> figures/data/adaptivity/P1/curve_error.txt <==
iter norm true_err est_err pre_fact c1 c2
1 596.164 596.271 199.629 136256 682.549 393.736
2 108.428 108.451 24.1252 16466.7 682.549 393.736
3 139.68 140.125 31.6995 21636.5 682.549 393.736
4 162.882 171.267 34.2123 23351.6 682.549 393.736
5 168.853 194.757 45.3526 30955.4 682.549 393.736
6 171.276 209.213 49.2472 33613.7 682.549 393.736
7 172.257 225.764 52.739 35996.9 682.549 393.736
8 172.857 225.212 46.0069 31402 682.549 393.736
9 172.97 241.037 41.8808 28585.7 682.549 393.736
10 172.991 233.796 31.0919 21221.7 682.549 393.736
11 172.991 174.222 23.5055 16043.7 682.549 393.736
12 172.991 111.688 17.481 11931.6 682.549 393.736
13 172.99 61.6101 12.8388 8763.13 682.549 393.736
14 172.99 35.2114 9.45737 6455.12 682.549 393.736
15 172.99 20.1671 6.99216 4772.5 682.549 393.736
16 172.99 11.5379 5.16676 3526.57 682.549 393.736
17 172.99 6.8066 3.81835 2606.21 682.549 393.736


==> figures/data/adaptivity/P2/curve.txt <==
iter nr_cells hmin hmax pmin pmax kmin kmax
1 44 0.41762 0.707107 0.0636295 0.17464 0.109391 0.276524
2 134 0.184017 0.432288 0.0395191 0.100545 0.156972 0.285758
3 312 0.0863126 0.310328 0.0230585 0.0777852 0.185328 0.286155
4 607 0.0502897 0.255003 0.0135696 0.0657319 0.16659 0.286041
5 1234 0.0329503 0.214548 0.00863595 0.0481351 0.15921 0.2883
6 2533 0.0165774 0.172406 0.00416097 0.0428422 0.153307 0.287964
7 5116 0.0113316 0.158321 0.00244449 0.0393001 0.142327 0.288504
8 10138 0.00852662 0.148805 0.00196699 0.0341223 0.146246 0.288316
9 19397 0.00664272 0.109264 0.00182126 0.0289512 0.160528 0.288597
10 36231 0.00618363 0.113782 0.00159706 0.0275919 0.139818 0.288617
11 64736 0.00541245 0.101235 0.00125318 0.0237704 0.142057 0.28858
12 117206 0.00292158 0.0697033 0.000736002 0.0180757 0.139756 0.288584
13 214221 0.00153603 0.0332059 0.000408458 0.009057 0.150305 0.28859
14 393153 0.000816641 0.0320544 0.000207538 0.00770682 0.145733 0.288645
15 721305 0.000386312 0.0267009 9.01912e-05 0.00613946 0.139921 0.2886
16 1324818 0.000169088 0.0181752 4.3788e-05 0.00475083 0.14285 0.288644
17 2431077 8.20833e-05 0.0176972 1.89803e-05 0.00427862 0.141095 0.288651


==> figures/data/adaptivity/P2/curve_error.txt <==
iter norm true_err est_err pre_fact c1 c2
1 280.316 272.985 657.864 1.3429e+06 2041.3 1178.21
2 328.631 306.652 695.826 1.42039e+06 2041.3 1178.21
3 428.799 414.642 452.822 924344 2041.3 1178.21
4 235.123 234.752 89.9395 183593 2041.3 1178.21
5 305.405 334.299 78.9855 161233 2041.3 1178.21
6 402.997 461.476 100.272 204685 2041.3 1178.21
7 459.365 571.786 130.159 265693 2041.3 1178.21
8 511.498 652.603 113.515 231718 2041.3 1178.21
9 514.248 665.947 98.2456 200548 2041.3 1178.21
10 517.367 682.819 81.2625 165881 2041.3 1178.21
11 517.112 570.543 43.2831 88353.7 2041.3 1178.21
12 517.192 244.104 25.1951 51430.8 2041.3 1178.21
13 517.195 88.1955 14.227 29041.5 2041.3 1178.21
14 517.194 33.7319 7.80328 15928.8 2041.3 1178.21
15 517.194 12.4312 4.34489 8869.2 2041.3 1178.21
16 517.194 4.15767 2.39928 4897.63 2041.3 1178.21
17 517.193 1.66774 1.30418 2662.22 2041.3 1178.21


==> figures/data/adaptivity/P4/curve.txt <==
iter nr_cells hmin hmax pmin pmax kmin kmax
1 44 0.41762 0.707107 0.0636295 0.17464 0.109391 0.276524
2 140 0.141585 0.432288 0.0373484 0.106587 0.184869 0.284513
3 291 0.0714402 0.332518 0.0187507 0.0805906 0.161505 0.285551
4 599 0.0377453 0.250444 0.00937445 0.0627173 0.169262 0.286885
5 1257 0.0230626 0.196153 0.00600545 0.051016 0.159582 0.28805
6 2286 0.0184254 0.189026 0.00481718 0.0474783 0.162126 0.287949
7 4466 0.0152948 0.171687 0.00401013 0.0441618 0.161906 0.288459
8 8813 0.013416 0.164498 0.00296595 0.0391427 0.156602 0.288459
9 17205 0.00901028 0.129394 0.00227153 0.0334034 0.140635 0.288406
10 32271 0.00646764 0.0967319 0.00140574 0.0234827 0.156305 0.288441
11 59140 0.00550676 0.043588 0.00134131 0.0105303 0.139051 0.288624
12 107982 0.00384031 0.0328076 0.000831492 0.00823631 0.143737 0.288555
13 198618 0.0016187 0.023473 0.000447181 0.00630266 0.140052 0.288664
14 365199 0.000898955 0.0228098 0.000227268 0.00546285 0.143939 0.28865
15 670613 0.00037362 0.0171924 8.57934e-05 0.0045506 0.139643 0.288625
16 1233383 0.000155855 0.0124427 3.02371e-05 0.00326385 0.143519 0.288623
17 2268020 6.94087e-05 0.0110698 1.42443e-05 0.00252942 0.138942 0.288655


==> figures/data/adaptivity/P4/curve_error.txt <==
iter norm true_err est_err pre_fact c1 c2
1 243.81 894.806 1105.86 4.51125e+06 4079.42 2354.92
2 376.627 725.384 599.158 2.44422e+06 4079.42 2354.92
3 960.724 956.051 564.398 2.30241e+06 4079.42 2354.92
4 1417.67 1478.98 441.112 1.79948e+06 4079.42 2354.92
5 1667.55 1686.29 409.44 1.67028e+06 4079.42 2354.92
6 1021.19 1149.52 340.898 1.39067e+06 4079.42 2354.92
7 819.945 1021.34 248.926 1.01547e+06 4079.42 2354.92
8 1020.12 1350.29 204.61 834689 4079.42 2354.92
9 1054.29 1463.75 181.16 739027 4079.42 2354.92
10 1032.91 1335.45 91.0013 371232 4079.42 2354.92
11 1033.64 541.257 34.0933 139081 4079.42 2354.92
12 1033.69 79.8584 12.2807 50098.1 4079.42 2354.92
13 1033.7 23.3623 3.90577 15933.3 4079.42 2354.92
14 1033.7 3.04583 1.27282 5192.35 4079.42 2354.92
15 1033.7 0.475717 0.424554 1731.93 4079.42 2354.92
16 1033.7 0.139458 0.160625 655.256 4079.42 2354.92
17 1033.7 0.0538546 0.0748057 305.164 4079.42 2354.92


==> figures/data/curve_p1_w16.dat <==
N fem_L2 fem_H1 int_L2 int_H1
2 0.69702082789663999 1.0003975290651241 1.0000000000000000 1.0000000000000000
4 0.66209777892050881 1.0007661122835732 1.0000000000000000 1.0000000000000000
8 0.64438842459880252 1.0016614535620267 1.0000000000000000 1.0000000000000000
16 0.63692708278866073 1.0046322090930493 1.0000000000000000 1.0000000000000000
32 0.99187839290937352 1.6769307355627676 0.11682796441606977 0.51599209312339189
64 0.98678708821648642 1.7021445977588621 0.11835506404772653 0.46725730092661300
128 1.1075273969459805 1.9219670595612104 3.0816452740853238E-002 0.24201885372870999
512 5.3639019590490694E-002 0.11127825206424598 1.9505251682215583E-003 6.1177571185289180E-002
1024 1.3439666745559020E-002 3.8445692576123992E-002 4.8793914084953321E-004 3.0605716835097063E-002
2048 3.3652042560758724E-003 1.6375806356433473E-002 1.2200403187152009E-004 1.5304975642085550E-002
4096 8.4168837934974091E-004 7.7901608857572600E-003 3.0502210979554218E-005 7.6527524997150945E-003
8192 2.1044942119592357E-004 3.8437043128293010E-003 7.6256279346211041E-006 3.8264093354919613E-003
16384 5.2616219320735129E-005 1.9153746325175642E-003 1.9064116830445918E-006 1.9132088034750879E-003
32768 1.3156320455424609E-005 9.5687585499580055E-004 4.7660321446908164E-007 9.5660491870466877E-004
65536 3.2924190851957312E-006 4.7833646349703578E-004 1.1915082197324801E-007 4.7830252397305614E-004
131072 8.1845932876103352E-007 2.3915546478650877E-004 2.9787706640019098E-008 2.3915127006431461E-004
262144 1.5036859760260932E-007 1.1957591863903421E-004 7.4469267309079074E-009 1.1957563604167925E-004


==> figures/data/curve_p1_w32.dat <==
N fem_L2 fem_H1 int_L2 int_H1
2 0.69678634770902348 1.0000986764164945 1.0000000000000000 1.0000000000000000
4 0.66150908248272067 1.0001872088325690 1.0000000000000000 1.0000000000000000
8 0.64314380714577923 1.0003819624595713 1.0000000000000000 1.0000000000000000
16 0.63408401969982264 1.0008309465615841 1.0000000000000000 1.0000000000000000
32 0.63030349592687873 1.0023187784437360 1.0000000000000000 1.0000000000000000
64 0.94417960858795447 1.6159666271050102 0.11682796441606981 0.51599209312339145
128 1.3199032079287969 2.2521915522658613 0.11835506404772653 0.46725730092661349
512 0.52026811136328976 0.91021883438606055 7.7824233582230425E-003 0.12208466164900240
1024 0.10901711022868421 0.19867057476173378 1.9505251682215598E-003 6.1177571185288687E-002
2048 2.6891513660657548E-002 5.5738143902701806E-002 4.8793914084954303E-004 3.0605716835097357E-002
4096 6.7265552694051357E-003 1.9234081727456314E-002 1.2200403187153385E-004 1.5304975642085172E-002
8192 1.6823051965125550E-003 8.1885290043576964E-003 3.0502210979564853E-005 7.6527524997154935E-003
16384 4.2062916552787570E-004 3.8951234658195955E-003 7.6256279346274492E-006 3.8264093354916477E-003
32768 1.0516505185730095E-004 1.9218568398055975E-003 1.9064116830544545E-006 1.9132088034754561E-003
65536 2.6295229023592003E-005 9.5768807750417847E-004 4.7660321446895913E-007 9.5660491870431478E-004
131072 6.5789754780063335E-006 4.7843818933258317E-004 1.1915082197320985E-007 4.7830252397344742E-004
262144 1.6357928791975827E-006 2.3916804587012877E-004 2.9787706640148641E-008 2.3915127006394712E-004


==> figures/data/curve_p1_w64.dat <==
N fem_L2 fem_H1 int_L2 int_H1
2 0.69672782639146769 1.0000246250775016 1.0000000000000000 1.0000000000000000
4 0.66136268791345110 1.0000465357329746 1.0000000000000000 1.0000000000000000
8 0.64283910131642685 1.0000934904365706 1.0000000000000000 1.0000000000000000
16 0.63345198118623802 1.0001909940181923 1.0000000000000000 1.0000000000000000
32 0.62886860030919423 1.0004155595481050 1.0000000000000000 1.0000000000000000
64 0.62696546390813845 1.0011600605350131 1.0000000000000000 1.0000000000000000
128 0.93737242698594747 1.5933604737580791 0.11682796441606967 0.51599209312339245
512 1.3964896644872005 2.4095007903369550 3.0816452740853047E-002 0.24201885372871007
1024 1.1984790825750566 2.0760498933604987 7.7824233582230338E-003 0.12208466164900181
2048 0.23114636748238274 0.40534914628685020 1.9505251682215639E-003 6.1177571185289346E-002
4096 5.4008505478845302E-002 9.8449547742256685E-002 4.8793914084953554E-004 3.0605716835096334E-002
8192 1.3454648381348251E-002 2.7881194552331678E-002 1.2200403187153233E-004 1.5304975642086107E-002
16384 3.3641286729618092E-003 9.6184564887983100E-003 3.0502210979566344E-005 7.6527524997146903E-003
32768 8.4112455888026494E-004 4.0943483420257725E-003 7.6256279346319020E-006 3.8264093354923759E-003
65536 2.1029633522648669E-004 1.9475699099740275E-003 1.9064116830599214E-006 1.9132088034747713E-003
131072 5.2583141835462525E-005 9.6093033101606062E-004 4.7660321446909175E-007 9.5660491870512370E-004
262144 1.3159165670439024E-005 4.7884521846105582E-004 1.1915082197308049E-007 4.7830252397272160E-004


==> figures/fullnorm/plane_wave_p1/BCK/curve_0.5.dat <==
n norm analytical best estimated corrected
2 7.49989 8.84828 7.44311 4.7355 120.423
4 8.64556 5.59178 4.18235 3.37661 43.8029
8 9.62816 2.57335 2.12136 2.01595 13.6102
16 10.0381 1.14466 1.0643 1.07493 3.92939
24 10.1274 0.735873 0.710141 0.725864 1.91368
32 10.1598 0.54397 0.532799 0.546765 1.16793
48 10.1833 0.358689 0.355308 0.365548 0.604119
64 10.1917 0.267952 0.266514 0.274389 0.391162
76 10.1948 0.225306 0.224445 0.231123 0.306183
128 10.1997 0.133458 0.133277 0.13726 0.155622
192 10.2012 0.0889077 0.088854 0.091501 0.0973018
256 10.2018 0.066664 0.0666414 0.0686209 0.0711313
384 10.2021 0.0444347 0.044428 0.0457427 0.0465011
512 10.2023 0.033324 0.0333211 0.0343049 0.0346272
640 10.2023 0.0266584 0.026657 0.0274428 0.0276083
768 10.2024 0.022215 0.0222142 0.0228683 0.0229643
896 10.2024 0.0190413 0.0190407 0.019601 0.0196615
1024 10.2024 0.016661 0.0166606 0.0171506 0.0171912
1152 10.2024 0.0148097 0.0148095 0.0152448 0.0152733
1280 10.2024 0.0133287 0.0133285 0.0137202 0.013741
1408 10.2024 0.012117 0.0121168 0.0124728 0.0124884
1536 10.2024 0.0111072 0.0111071 0.0114333 0.0114453
1664 10.2024 0.0102528 0.0102527 0.0105537 0.0105632
1792 10.2024 0.00952045 0.00952038 0.00979984 0.00980743
1920 10.2024 0.00888574 0.00888569 0.00914648 0.00915265
2048 10.2024 0.00833038 0.00833034 0.00857479 0.00857987


==> figures/fullnorm/plane_wave_p1/BCK/curve_10.0.dat <==
n norm analytical best estimated corrected
8 1.30564 179.124 179.113 29.4154 64553.1
16 7.66269 179.187 179.071 36.7847 40371.9
24 46.1257 183.775 178.57 35.1167 25700.2
32 111.061 209.822 176.321 72.6785 39901.1
48 114.439 210.932 144.172 67.2062 24609.3
64 131.793 220.656 110.145 64.8326 17813.1
76 140.626 226.019 92.3982 61.5434 14244.4
128 162.801 242.757 53.9889 46.3051 6372.89
192 173.762 252.489 35.7512 33.8866 3114.94
256 176.228 218.223 26.7461 26.2731 1814.68
384 177.048 119.737 17.798 17.9207 828.251
512 177.66 70.9223 13.3398 13.5546 471.593
640 178.088 46.5138 10.6686 10.8891 304.133
768 178.366 32.883 8.88903 9.09566 212.541
896 178.549 24.5567 7.61841 7.80758 156.96
1024 178.675 19.1126 6.66568 6.83812 120.733
1152 178.765 15.3615 5.92478 6.08232 95.8108
1280 178.83 12.6679 5.33214 5.47666 77.9122
1408 178.88 10.668 4.84728 4.98052 64.6518
1536 178.918 9.14178 4.44326 4.56669 54.5548
1664 178.947 7.94977 4.10142 4.21628 46.6501
1792 178.971 7.00032 3.80842 3.91576 40.3938
1920 178.991 6.23113 3.55449 3.65519 35.3033
2048 179.006 5.59868 3.33231 3.42711 31.1485


==> figures/fullnorm/plane_wave_p1/BCK/curve_2.0.dat <==
n norm analytical best estimated corrected
2 1.90688 36.9348 36.9074 14.6272 5289.19
4 8.90851 37.4422 36.742 14.7239 2665.75
8 25.5133 43.3711 32.1978 15.6071 1416.75
16 29.7476 45.5831 17.3763 12.3023 561.478
24 32.5031 35.8507 11.4905 9.70792 297.023
32 34.0067 25.0456 8.58209 7.83765 180.848
48 35.4508 13.3091 5.70255 5.55008 86.3271
64 36.0572 8.2681 4.27176 4.25934 50.2406
76 36.2997 6.24256 3.59564 3.61866 36.2439
128 36.7013 2.82033 2.13338 2.17917 13.433
192 36.8276 1.64442 1.42195 1.45895 6.26568
256 36.8723 1.16367 1.06638 1.09579 3.68759
384 36.9044 0.74052 0.710884 0.731246 1.78884
512 36.9157 0.545783 0.533153 0.54861 1.09546
640 36.9209 0.433017 0.426519 0.438947 0.761242
768 36.9238 0.359201 0.355431 0.365814 0.572605
896 36.9255 0.307032 0.304654 0.313566 0.454287
1024 36.9266 0.268167 0.266572 0.274376 0.374464
1152 36.9273 0.238074 0.236953 0.243893 0.317581
1280 36.9279 0.214075 0.213257 0.219505 0.275264
1408 36.9283 0.194485 0.19387 0.199551 0.242743
1536 36.9286 0.178188 0.177714 0.182923 0.217051
1664 36.9288 0.164416 0.164044 0.168852 0.196241
1792 36.929 0.152625 0.152326 0.156791 0.17912
1920 36.9292 0.142414 0.142171 0.146339 0.164742
2048 36.9293 0.133485 0.133286 0.137192 0.152549


==> figures/fullnorm/plane_wave_p1/BCK/curve_5.0.dat <==
n norm analytical best estimated corrected
8 6.16956 90.3361 90.1996 25.7312 14227.7
16 55.9258 105.151 88.173 37.4644 10367.1
24 60.0304 106.732 71.7704 34.7678 6419.79
32 66.6823 110.38 54.8998 32.6901 4531.17
48 76.2068 114.443 36.2321 27.6548 2560.13
64 82.0094 121.977 26.9722 23.1662 1611.36
76 84.2574 119.514 22.641 20.437 1198.71
128 87.4688 65.0088 13.3702 13.0981 458.839
192 88.8239 32.0084 8.89814 8.9542 210.641
256 89.4059 18.9036 6.66953 6.77763 120.452
384 89.865 9.12515 4.4444 4.54882 54.6832
512 90.035 5.60164 3.33279 3.41969 31.2831
640 90.1153 3.9297 2.66604 2.73873 20.3311
768 90.1594 2.99386 2.22162 2.28362 14.3367
896 90.1861 2.40886 1.9042 1.95808 10.6904
1024 90.2036 2.01319 1.66615 1.7137 8.30579
1152 90.2155 1.72944 1.48101 1.52352 6.65895
1280 90.2241 1.51661 1.3329 1.37132 5.47134
1408 90.2305 1.35126 1.21172 1.24675 4.58756
1536 90.2353 1.21914 1.11074 1.14293 3.91153
1664 90.2391 1.11114 1.02529 1.05506 3.38001
1792 90.242 1.02117 0.952054 0.979731 2.95724
1920 90.2445 0.945027 0.888582 0.914442 2.61184
2048 90.2464 0.879727 0.833044 0.857309 2.3285


==> figures/fullnorm/plane_wave_p1/curve_0.5.dat <==
n norm analytical best estimated corrected
2 7.49989 8.84828 7.44311 4.7355 167.968
4 8.64556 5.59178 4.18235 3.37661 61.1142
8 9.62816 2.57335 2.12136 2.01595 18.9998
16 10.0381 1.14466 1.0643 1.07493 5.49154
32 10.1598 0.54397 0.532799 0.546765 1.63566
64 10.1917 0.267952 0.266514 0.274389 0.549633
128 10.1997 0.133458 0.133277 0.13726 0.219435
256 10.2018 0.066664 0.0666414 0.0686209 0.100499
512 10.2023 0.033324 0.0333211 0.0343049 0.0489577
1024 10.2024 0.016661 0.0166606 0.0171506 0.0243104
2048 10.2024 0.00833038 0.00833034 0.00857479 0.0121336


==> figures/fullnorm/plane_wave_p1/curve_10.0.dat <==
n norm analytical best estimated corrected
16 7.66269 179.187 179.071 36.7847 56295.5
32 111.061 209.822 176.321 72.6785 55639.4
64 131.793 220.656 110.145 64.8326 24839.5
128 162.801 242.757 53.9889 46.3051 8886.91
256 176.228 218.223 26.7461 26.2731 2530.67
512 177.66 70.9223 13.3398 13.5546 657.733
1024 178.675 19.1126 6.66568 6.83812 168.422
2048 179.006 5.59868 3.33231 3.42711 43.4699


==> figures/fullnorm/plane_wave_p1/curve_2.0.dat <==
n norm analytical best estimated corrected
4 8.90851 37.4422 36.742 14.7239 3717.31
8 25.5133 43.3711 32.1978 15.6071 1975.7
16 29.7476 45.5831 17.3763 12.3023 783.056
32 34.0067 25.0456 8.58209 7.83765 252.256
64 36.0572 8.2681 4.27176 4.25934 70.1003
128 36.7013 2.82033 2.13338 2.17917 18.7547
256 36.8723 1.16367 1.06638 1.09579 5.15478
512 36.9157 0.545783 0.533153 0.54861 1.53478
1024 36.9266 0.268167 0.266572 0.274376 0.526453
2048 36.9293 0.133485 0.133286 0.137192 0.215187


==> figures/fullnorm/plane_wave_p1/curve_5.0.dat <==
n norm analytical best estimated corrected
8 6.16956 90.3361 90.1996 25.7312 19839.6
16 55.9258 105.151 88.173 37.4644 14456.4
32 66.6823 110.38 54.8998 32.6901 6318.65
64 82.0094 121.977 26.9722 23.1662 2247.13
128 87.4688 65.0088 13.3702 13.0981 639.943
256 89.4059 18.9036 6.66953 6.77763 168.029
512 90.035 5.60164 3.33279 3.41969 43.6574
1024 90.2036 2.01319 1.66615 1.7137 11.6006
2048 90.2464 0.879727 0.833044 0.857309 3.25732


==> figures/fullnorm/plane_wave_p2/BCK/curve_10.0.dat <==
n norm analytical best estimated corrected
8 6.52114 179.101 178.9 32.1797 70619.4
16 154.865 235.833 177.59 109.204 119853
32 142.196 225.986 93.1855 50.8306 27906.4
64 173.599 210.472 27.4705 24.1281 6629.31
128 178.314 22.6881 7.41601 7.22495 994.357
256 179.066 2.3816 1.89404 1.88556 130.235
512 179.12 0.484963 0.476182 0.476385 16.5744
1024 179.124 0.119367 0.119227 0.11942 2.10847


==> figures/fullnorm/plane_wave_p2/BCK/curve_20.0.dat <==
n norm analytical best estimated corrected
32 315.795 475.605 354.565 220.175 481452
64 284.389 453.712 186.582 101.755 111278
128 350.812 503.209 54.989 48.369 26460.1
256 355.502 86.578 14.8434 14.4655 3960.52
512 356.731 6.89666 3.78972 3.77284 517.495
1024 356.835 1.02067 0.952578 0.952986 65.6137


==> figures/fullnorm/plane_wave_p2/BCK/curve_30.0.dat <==
n norm analytical best estimated corrected
32 57.4103 536.776 533.654 63.9959 314445
64 196.663 567.696 487.343 87.8575 215867
128 469.795 712.763 169.258 120.555 148132
256 536.808 682.209 48.456 45.4341 27926.8
512 533.801 64.8506 12.6803 12.5151 3849.92
1024 534.502 5.23979 3.20799 3.20289 493.57


==> figures/fullnorm/plane_wave_p2/BCK/curve_5.0.dat <==
n norm analytical best estimated corrected
8 52.5777 103.247 89.0818 35.9539 19880.2
16 71.0943 113.087 46.4835 25.3485 7014.39
32 86.2262 61.8634 13.7109 12.0163 1665.58
64 89.8537 6.53639 3.7023 3.60691 250.884
128 90.2326 1.01332 0.946195 0.94195 32.9973
256 90.259 0.239101 0.237984 0.238085 4.23123
512 90.2607 0.0596177 0.0596 0.0596966 0.5461
1024 90.2608 0.0149085 0.0149082 0.0149368 0.0723941


==> figures/fullnorm/plane_wave_p2/curve_10.0.dat <==
n norm analytical best estimated corrected
8 6.52114 179.101 178.9 32.1797 122307
16 154.865 235.833 177.59 109.204 207560
32 142.196 225.986 93.1855 50.8306 48320.7
64 173.599 210.472 27.4705 24.1281 11475.3
128 178.314 22.6881 7.41601 7.22495 1720.19
256 179.066 2.3816 1.89404 1.88556 225.029
512 179.12 0.484963 0.476182 0.476385 28.5698
1024 179.124 0.119367 0.119227 0.11942 3.61734


==> figures/fullnorm/plane_wave_p2/curve_20.0.dat <==
n norm analytical best estimated corrected
32 315.795 475.605 354.565 220.175 833836
64 284.389 453.712 186.582 101.755 192710
128 350.812 503.209 54.989 48.369 45816.2
256 355.502 86.578 14.8434 14.4655 6855.65
512 356.731 6.89666 3.78972 3.77284 895.239
1024 356.835 1.02067 0.952578 0.952986 113.371


==> figures/fullnorm/plane_wave_p2/curve_30.0.dat <==
n norm analytical best estimated corrected
32 57.4103 536.776 533.654 63.9959 544616
64 196.663 567.696 487.343 87.8575 373867
128 469.795 712.763 169.258 120.555 256538
256 536.808 682.209 48.456 45.4341 48357.6
512 533.801 64.8506 12.6803 12.5151 6664.65
1024 534.502 5.23979 3.20799 3.20289 853.964


==> figures/fullnorm/plane_wave_p2/curve_5.0.dat <==
n norm analytical best estimated corrected
8 52.5777 103.247 89.0818 35.9539 34423.2
16 71.0943 113.087 46.4835 25.3485 12142
32 86.2262 61.8634 13.7109 12.0163 2881.4
64 89.8537 6.53639 3.7023 3.60691 433.501
128 90.2326 1.01332 0.946195 0.94195 56.8804
256 90.259 0.239101 0.237984 0.238085 7.25965
512 90.2607 0.0596177 0.0596 0.0596966 0.928481
1024 90.2608 0.0149085 0.0149082 0.0149368 0.121002


==> figures/fullnorm/plane_wave_p4/BCK/curve_10.0.dat <==
n norm analytical best estimated corrected
32 177.068 36.9871 10.567 8.74639 4801.85
48 178.998 3.0106 2.29124 2.13404 781.433
64 179.109 0.786638 0.754514 0.725807 199.419
80 179.121 0.318343 0.315786 0.308165 67.7667
96 179.123 0.154569 0.15425 0.151716 27.816
112 179.124 0.0839968 0.083941 0.0829604 13.0435
128 179.124 0.0494874 0.0494747 0.0490519 6.75092
192 179.124 0.00987478 0.00987458 0.00984777 0.905231
256 179.124 0.00313625 0.00313624 0.00313428 0.216484
320 179.124 0.00128691 0.00128691 0.00128736 0.0712597
384 179.124 0.000621232 0.000621231 0.000621783 0.0287373
448 179.124 0.000335529 0.000335528 0.000335935 0.0133328
512 179.124 0.000196759 0.000196759 0.000197039 0.00685537


==> figures/fullnorm/plane_wave_p4/BCK/curve_20.0.dat <==
n norm analytical best estimated corrected
32 150.872 382.282 181.589 37.9574 83000.8
48 347.065 505.296 58.1659 40.0842 58441.4
64 353.411 141.339 21.1544 17.5157 19155
80 355.946 31.0641 9.18495 8.25031 7218.79
96 356.596 9.00995 4.58457 4.27071 3114.42
112 356.764 3.51078 2.53294 2.40687 1504.66
128 356.814 1.74665 1.50968 1.45237 794.512
192 356.841 0.310968 0.308623 0.303565 110.763
256 356.842 0.0990658 0.098983 0.0981397 26.8697
320 356.842 0.0408181 0.0408118 0.040617 8.89995
384 356.842 0.019755 0.0197541 0.0197008 3.59944
448 356.842 0.010687 0.0106868 0.0106715 1.67202
512 356.842 0.00627374 0.0062737 0.00626984 0.859993


==> figures/fullnorm/plane_wave_p4/BCK/curve_30.0.dat <==
n norm analytical best estimated corrected
32 383.094 656.236 507.381 196.519 965600
48 198.605 565.109 272.413 47.7622 156463
64 498.411 720.01 126.655 76.4766 187904
80 542.91 762.277 61.0768 50.157 98594
96 530.605 310.176 31.7417 26.2725 43040.2
112 532.528 110.604 17.879 15.7477 22114.2
128 533.695 43.044 10.7858 9.83478 12084.5
192 534.514 3.00296 2.26485 2.17892 1785.33
256 534.553 0.766176 0.735865 0.720385 442.797
320 534.557 0.307801 0.305529 0.301559 148.307
384 534.558 0.14876 0.148491 0.147228 60.359
448 534.558 0.080584 0.0805399 0.0800761 28.1457
512 534.558 0.0473715 0.0473621 0.0471751 14.5121


==> figures/fullnorm/plane_wave_p4/BCK/curve_5.0.dat <==
n norm analytical best estimated corrected
32 90.2537 0.381416 0.376927 0.362525 50.2496
48 90.2605 0.0771174 0.0770636 0.0757913 7.01636
64 90.2608 0.0247235 0.0247205 0.024508 1.70468
80 90.2608 0.0101944 0.010194 0.0101448 0.565533
96 90.2608 0.00493489 0.00493481 0.00492127 0.229038
112 90.2608 0.00266997 0.00266994 0.00266601 0.106546
128 90.2608 0.00156751 0.0015675 0.0015665 0.0548757
192 90.2608 0.000310532 0.000310532 0.000310804 0.00731147
256 90.2608 9.83594e-05 9.83593e-05 9.84985e-05 0.00175051
320 90.2608 4.03088e-05 4.03088e-05 4.03759e-05 0.00057818
384 90.2608 1.94447e-05 1.94447e-05 1.94797e-05 0.000234173
448 90.2608 1.04977e-05 1.04977e-05 1.05174e-05 0.000109162
512 90.2608 6.15429e-06 6.15429e-06 6.16621e-06 5.6408e-05


==> figures/fullnorm/plane_wave_p4/curve_10.0.dat <==
n norm analytical best estimated corrected
32 177.068 36.9871 10.567 8.74639 8314.51
64 179.109 0.786638 0.754514 0.725807 345.194
128 179.124 0.0494874 0.0494747 0.0490519 11.6788
256 179.124 0.00313625 0.00313624 0.00313428 0.374055
512 179.124 0.000196759 0.000196759 0.000197039 0.0118168


==> figures/fullnorm/plane_wave_p4/curve_20.0.dat <==
n norm analytical best estimated corrected
32 150.872 382.282 181.589 37.9574 143751
64 353.411 141.339 21.1544 17.5157 33172.4
128 356.814 1.74665 1.50968 1.45237 1375.72
256 356.842 0.0990658 0.098983 0.0981397 46.5114
512 356.842 0.00627374 0.0062737 0.00626984 1.48774


==> figures/fullnorm/plane_wave_p4/curve_30.0.dat <==
n norm analytical best estimated corrected
32 383.094 656.236 507.381 196.519 1.67241e+06
64 498.411 720.01 126.655 76.4766 325436
128 533.695 43.044 10.7858 9.83478 20928.2
256 534.553 0.766176 0.735865 0.720385 766.738
512 534.558 0.0473715 0.0473621 0.0471751 25.1222


==> figures/fullnorm/plane_wave_p4/curve_5.0.dat <==
n norm analytical best estimated corrected
32 90.2537 0.381416 0.376927 0.362525 86.9301
64 90.2608 0.0247235 0.0247205 0.024508 2.94551
128 90.2608 0.00156751 0.0015675 0.0015665 0.0945942
256 90.2608 9.83594e-05 9.83593e-05 9.84985e-05 0.00300341
512 90.2608 6.15429e-06 6.15429e-06 6.16621e-06 9.5905e-05


==> figures/plane_wave_p1/curve_0.5.dat <==
n norm analytical estimated corrected
2 4.40041 6.22696 4.7355 120.423
4 5.17652 4.3326 3.37661 43.8029
8 5.86228 2.23888 2.01595 13.6102
16 6.16146 1.08718 1.07493 3.92939
32 6.25149 0.53601 0.546765 1.16793
64 6.27518 0.266927 0.274389 0.391162
128 6.28118 0.133328 0.13726 0.155622
256 6.28268 0.0666478 0.0686209 0.0711313
512 6.28306 0.033322 0.0343049 0.0346272
1024 6.28315 0.0166607 0.0171506 0.0171912
2048 6.28318 0.00833035 0.00857479 0.00857987


==> figures/plane_wave_p1/curve_1.0.dat <==
n norm analytical estimated corrected
2 2.7339 12.8844 9.80363 920.734
4 8.85378 15.2038 8.65898 408.797
8 10.0442 11.7996 6.37165 152.024
16 11.5812 5.71317 3.95934 48.2553
32 12.279 2.41334 2.13735 13.5933
64 12.4914 1.1064 1.09108 3.77708
128 12.5474 0.538336 0.548221 1.11996
256 12.5616 0.267225 0.274381 0.379936
512 12.5652 0.133367 0.137207 0.15354
1024 12.5661 0.0666529 0.0686008 0.0708151
2048 12.5663 0.0333226 0.034299 0.0345823


==> figures/plane_wave_p1/curve_10.0.dat <==
n norm analytical estimated corrected
2 1.06089 125.574 553.205 4.85528e+06
4 0.826422 125.683 202.345 888005
8 0.248281 125.664 29.4154 64553.1
16 3.22446 125.708 36.7847 40371.9
32 77.6545 147.659 72.6785 39901.1
64 91.9737 155.551 64.8326 17813.1
128 114.144 171.078 46.3051 6372.89
256 123.815 153.887 26.2731 1814.68
512 124.686 50.6828 13.5546 471.593
1024 125.358 14.2425 6.83812 120.733
2048 125.583 4.5938 3.42711 31.1485


==> figures/plane_wave_p1/curve_2.0.dat <==
n norm analytical estimated corrected
2 0.447981 25.1357 14.6272 5289.19
4 4.36954 25.5503 14.7239 2665.75
8 17.0907 30.1183 15.6071 1416.75
16 20.0658 31.6403 12.3023 561.478
32 23.1092 17.9498 7.83765 180.848
64 24.5177 6.43229 4.25934 50.2406
128 24.9706 2.47647 2.17917 13.433
256 25.0916 1.11274 1.09579 3.68759
512 25.1224 0.539073 0.54861 1.09546
1024 25.1302 0.267316 0.274376 0.374464
2048 25.1321 0.133379 0.137192 0.152549


==> figures/plane_wave_p1/curve_20.0.dat <==
n norm analytical estimated corrected
2 0.636279 251.341 1113.88 3.89629e+07
4 1.32834 251.235 785.041 1.37303e+07
8 0.830333 251.337 291.377 2.54816e+06
16 0.262364 251.328 41.3543 180837
32 4.26225 251.366 52.2987 114361
64 158.515 297.137 144.27 157772
128 184.592 311.617 129.547 70868
256 228.559 339.852 92.6065 25354.8
512 250.208 354.872 52.5933 7213.88
1024 250.972 189.629 27.1532 1869.51
2048 250.868 51.9901 13.6791 474.363


==> figures/plane_wave_p1/curve_5.0.dat <==
n norm analytical estimated corrected
2 0.884833 62.8713 136.346 301358
4 0.242036 62.8325 21.0418 23259
8 2.5518 62.8874 25.7312 14227.7
16 38.77 73.639 37.4644 10367.1
32 46.0244 77.5224 32.6901 4531.17
64 57.01 85.7349 23.1662 1611.36
128 60.9588 46.1636 13.0981 458.839
256 62.2489 14.0221 6.77763 120.452
512 62.6769 4.58108 3.41969 31.2831
1024 62.7925 1.84355 1.7137 8.30579
2048 62.822 0.856128 0.857309 2.3285


==> figures/plane_wave_p1/efficiencies_0.5.dat <==
h eff standard eff modified
1/2 0.760483 19.339
1/4 0.77935 10.1101
1/8 0.900428 6.07902
1/16 0.988732 3.6143
1/32 1.02006 2.17893
1/64 1.02796 1.46543
1/128 1.02949 1.16721
1/256 1.0296 1.06727
1/512 1.0295 1.03917
1/1024 1.0294 1.03184
1/2048 1.02934 1.02995


==> figures/plane_wave_p1/efficiencies_10.0.dat <==
    4.41 & 38664.69
    1.61 &  7065.43
    0.23 &   513.70
    0.29 &   321.16
    0.49 &   270.22
    0.42 &   114.52
    0.27 &    37.25
    0.17 &    11.79
    0.27 &     9.30
    0.48 &     8.48
    0.75 &     6.78


==> figures/plane_wave_p1/efficiencies_2.0.dat <==
h eff standard eff modified
0.5 0.581929 210.425
0.25 0.576271 104.333
0.125 0.518193 47.0395
0.0625 0.388817 17.7457
0.03125 0.436643 10.0752
0.015625 0.662181 7.81069
0.0078125 0.87995 5.42425
0.00390625 0.984767 3.31397
0.00195312 1.01769 2.03212
0.000976562 1.02641 1.40083
0.000488281 1.02859 1.14373


==> figures/plane_wave_p1/efficiencies_5.0.dat <==
2.16865 4793.25
0.334887 370.175
0.409163 226.241
0.508758 140.783
0.421686 58.4498
0.270207 18.7947
0.283732 9.93941
0.483353 8.59015
0.746481 6.82876
0.929565 4.50532
1.00138 2.7198


==> figures/plane_wave_p2/curve_1.0.dat <==
n norm analytical estimated corrected
2 7.44447 14.1132 7.37731 692.86
4 10.4806 7.82042 4.28495 202.296
8 12.2752 1.91264 1.65299 39.4393
16 12.543 0.474703 0.466412 5.68451
32 12.5648 0.120638 0.120502 0.766382
64 12.5663 0.0303865 0.0304279 0.105334
128 12.5664 0.00761875 0.00763298 0.0155933
256 12.5664 0.00190697 0.00191075 0.00264581
512 12.5664 0.000476994 0.000477952 0.000534847
1024 12.5664 0.000119278 0.000119518 0.000123376


==> figures/plane_wave_p2/curve_10.0.dat <==
n norm analytical estimated corrected
2 6.10293 126.555 463.599 4.06884e+06
4 8.69375 126.51 194.178 852164
8 2.89113 125.695 32.1797 70619.4
16 108.911 166.142 109.204 119853
32 99.3231 159.409 50.8306 27906.4
64 121.938 148.448 24.1281 6629.31
128 125.103 16.7646 7.22495 994.357
256 125.623 2.14508 1.88556 130.235
512 125.661 0.480274 0.476385 16.5744
1024 125.664 0.119279 0.11942 2.10847


==> figures/plane_wave_p2/curve_20.0.dat <==
n norm analytical estimated corrected
2 3.26202 251.458 787.924 2.75611e+07
4 7.77348 252.184 673.775 1.17843e+07
8 12.1139 252.172 274.308 2.39888e+06
16 3.65141 251.352 45.6711 199713
32 222.716 335.653 220.175 481452
64 199.887 320.343 101.755 111278
128 247.134 355.399 48.369 26460.1
256 250.414 61.8901 14.4655 3960.52
512 251.251 5.54999 3.77284 517.495
1024 251.322 0.986497 0.952986 65.6137


==> figures/plane_wave_p2/curve_30.0.dat <==
n norm analytical estimated corrected
2 0.0924095 376.993 103.514 8.1371e+06
4 3.64937 376.932 787.992 3.09717e+07
8 18.9106 378.154 655.232 1.2877e+07
16 2.94476 377.013 66.1278 649807
32 35.4004 378.57 63.9959 314445
64 137.069 400.885 87.8575 215867
128 331.158 503.455 120.555 148132
256 378.766 481.919 45.4341 27926.8
512 376.469 46.6189 12.5151 3849.92
1024 376.952 4.33755 3.20289 493.57


==> figures/plane_wave_p2/curve_40.0.dat <==
n norm analytical estimated corrected
2 0.488257 502.621 1037.98 1.44969e+08
4 4.6674 502.794 1113.09 7.773e+07
8 10.3776 503.499 964.837 3.36888e+07
16 17.0054 503.499 387.705 6.76876e+06
32 4.82506 502.676 64.703 564826
64 442.325 669.56 435.939 1.90288e+06
128 400.637 643.446 203.562 444325
256 494.631 710.724 96.8593 105741
512 502.032 238.627 28.9498 15811.5
1024 502.5 17.9239 7.54723 2063.45


==> figures/plane_wave_p2/curve_5.0.dat <==
n norm analytical estimated corrected
2 6.16382 63.6708 137.966 304939
4 2.42166 62.8772 22.5915 24972
8 36.3296 72.3047 35.9539 19880.2
16 49.0874 79.3776 25.3485 7014.39
32 60.0605 43.9729 12.0163 1665.58
64 62.548 5.25529 3.60691 250.884
128 62.8121 0.977452 0.94195 32.9973
256 62.8306 0.238393 0.238085 4.23123
512 62.8318 0.0596 0.0596966 0.5461
1024 62.8318 0.0149078 0.0149368 0.0723941


==> figures/plane_wave_p2/curve_50.0.dat <==
n norm analytical estimated corrected
2 0.758225 628.222 1773.38 3.86857e+08
4 0.496765 628.314 188.186 2.05262e+07
8 12.6028 630.161 1195.04 6.51743e+07
16 32.2073 629.984 691.323 1.88516e+07
32 1.38939 628.321 63.803 869933
64 438.068 765.956 410.193 2.79653e+06
128 532.325 822.728 280.522 956312
256 588.846 864.912 164.69 280776
512 634.854 736.044 54.8248 46754.6
1024 627.962 62.8924 14.6286 6242.91


==> figures/plane_wave_p2/efficiencies_10.0.dat <==
    3.66 & 32150.76
    1.53 &  6735.94
    0.26 &   561.83
    0.66 &   721.39
    0.32 &   175.06
    0.16 &    44.66
    0.43 &    59.31
    0.88 &    60.71
    0.99 &    34.51
    1.00 &    17.68


==> figures/plane_wave_p2/efficiencies_20.0.dat <==
    3.13 & 109605.18
    2.67 & 46728.98
    1.09 &  9512.87
    0.18 &   794.56
    0.66 &  1434.37
    0.32 &   347.37
    0.14 &    74.45
    0.23 &    63.99
    0.68 &    93.24
    0.97 &    66.51


==> figures/plane_wave_p2/efficiencies_30.0.dat <==
    0.27 & 21584.22
    2.09 & 82167.87
    1.73 & 34052.26
    0.18 &  1723.57
    0.17 &   830.61
    0.22 &   538.48
    0.24 &   294.23
    0.09 &    57.95
    0.27 &    82.58
    0.74 &   113.79


==> figures/plane_wave_p2/efficiencies_5.0.dat <==
    2.17 &  4789.31
    0.36 &   397.16
    0.50 &   274.95
    0.32 &    88.37
    0.27 &    37.88
    0.69 &    47.74
    0.96 &    33.76
    1.00 &    17.75
    1.00 &     9.16
    1.00 &     4.86


==> figures/plane_wave_p4/curve_1.0.dat <==
n norm analytical estimated corrected
2 11.0464 5.37489 2.85409 268.05
4 12.5348 0.442228 0.406363 19.1847
8 12.5662 0.0310358 0.0305438 0.728758
16 12.5664 0.00202409 0.00201886 0.0246054
32 12.5664 0.000128236 0.00012835 0.000816291
64 12.5664 8.04977e-06 8.0642e-06 2.79164e-05
128 12.5664 5.03878e-07 5.04899e-07 1.03145e-06
256 12.5664 3.15157e-08 3.15768e-08 4.37245e-08
512 12.5664 3.3392e-09 1.97411e-09 2.20911e-09


==> figures/plane_wave_p4/curve_10.0.dat <==
n norm analytical estimated corrected
2 31.2001 151.313 384.985 3.37888e+06
4 80.5886 143.212 211.901 929944
8 38.1036 131.186 41.4738 91015.6
16 66.1645 139.485 25.5005 27987.3
32 124.228 26.8296 8.74639 4801.85
64 125.654 0.760838 0.725807 199.419
128 125.664 0.0493078 0.0490519 6.75092
256 125.664 0.00313343 0.00313428 0.216484
512 125.664 0.000196714 0.000197039 0.00685537


==> figures/plane_wave_p4/curve_20.0.dat <==
n norm analytical estimated corrected
2 13.5148 259.432 601.32 2.10338e+07
4 43.1749 277.935 546.206 9.55311e+06
8 112.989 261.123 302.188 2.6427e+06
16 61.1855 258.634 62.4069 272897
32 104.684 269.698 37.9574 83000.8
64 248.959 100.477 17.5157 19155
128 251.308 1.61357 1.45237 794.512
256 251.327 0.0986804 0.0981397 26.8697
512 251.327 0.00626813 0.00626984 0.859993


==> figures/plane_wave_p4/curve_30.0.dat <==
n norm analytical estimated corrected
2 1.37635 377.009 378.445 2.97491e+07
4 21.7795 388.969 778.026 3.058e+07
8 82.8624 417.923 592.889 1.16518e+07
16 141.567 404.479 193.217 1.89866e+06
32 269.818 463.424 196.519 965600
64 351.487 508.806 76.4766 187904
128 376.389 31.2162 9.83478 12084.5
256 376.988 0.745677 0.720385 442.797
512 376.991 0.0472731 0.0471751 14.5121


==> figures/plane_wave_p4/curve_40.0.dat <==
n norm analytical estimated corrected
2 3.70793 505.112 1273.21 1.77823e+08
4 18.6157 510.339 854.448 5.96684e+07
8 60.3334 529.951 773.994 2.70252e+07
16 159.099 514.630 429.134 7.49206e+06
32 100.012 512.348 94.7087 826761
64 169.34 527.832 55.7381 243297
128 501.02 379.461 35.0587 76524.6
256 502.614 3.87178 2.90548 3171.9
512 502.655 0.197628 0.196315 107.221


==> figures/plane_wave_p4/curve_5.0.dat <==
n norm analytical estimated corrected
2 58.4397 70.1023 147.4 325790
4 21.9969 66.1304 26.3776 29157
8 40.2292 71.6705 16.0576 8878.83
16 62.098 8.02243 4.36552 1208.02
32 62.8268 0.374118 0.362525 50.2496
64 62.8318 0.0246341 0.024508 1.70468
128 62.8319 0.00156608 0.0015665 0.0548757
256 62.8319 9.83367e-05 9.84985e-05 0.00175051
512 62.8319 6.15394e-06 6.16621e-06 5.6408e-05


==> figures/plane_wave_p4/curve_50.0.dat <==
n norm analytical estimated corrected
2 4.4132 630.099 1547.35 3.37549e+08
4 1.954 628.426 222.905 2.43131e+07
8 54.4691 686.921 879.937 4.79893e+07
16 132.717 660.988 573.936 1.56506e+07
32 445.79 769.961 499.167 6.80598e+06
64 443.509 769.099 236.101 1.60964e+06
128 622.683 859.362 86.5631 295098
256 628.068 22.8051 8.41329 14343.7
512 628.317 0.603545 0.589829 503.006


==> figures/plane_wave_p4/efficiencies_10.0.dat <==
    2.54 & 22330.40
    1.48 &  6493.48
    0.32 &   693.79
    0.18 &   200.65
    0.33 &   178.98
    0.95 &   262.10
    0.99 &   136.91
    1.00 &    69.09
    1.00 &    34.85


==> figures/plane_wave_p4/efficiencies_20.0.dat <==
    2.32 & 81076.35
    1.97 & 34371.74
    1.16 & 10120.52
    0.24 &  1055.15
    0.14 &   307.75
    0.17 &   190.64
    0.90 &   492.39
    0.99 &   272.29
    1.00 &   137.20


==> figures/plane_wave_p4/efficiencies_30.0.dat <==
    1.00 & 78908.20
    2.00 & 78618.09
    1.42 & 27880.26
    0.48 &  4694.09
    0.42 &  2083.62
    0.15 &   369.30
    0.32 &   387.12
    0.97 &   593.82
    1.00 &   306.98


==> figures/plane_wave_p4/efficiencies_5.0.dat <==
    2.10 &  4647.35
    0.40 &   440.90
    0.22 &   123.88
    0.54 &   150.58
    0.97 &   134.31
    0.99 &    69.20
    1.00 &    35.04
    1.00 &    17.80
    1.00 &     9.17


==> figures/plane_wave_p4/tmp.dat <==
    2.10 &  4647.35	   & 2.54 & 22330.40	   & 2.32 & 81076.35	   & 1.00 & 78908.20
    0.40 &   440.90	   & 1.48 &  6493.48	   & 1.97 & 34371.74	   & 2.00 & 78618.09
    0.22 &   123.88	   & 0.32 &   693.79	   & 1.16 & 10120.52	   & 1.42 & 27880.26
    0.54 &   150.58	   & 0.18 &   200.65	   & 0.24 &  1055.15	   & 0.48 &  4694.09
    0.97 &   134.31	   & 0.33 &   178.98	   & 0.14 &   307.75	   & 0.42 &  2083.62
    0.99 &    69.20	   & 0.95 &   262.10	   & 0.17 &   190.64	   & 0.15 &   369.30
    1.00 &    35.04	   & 0.99 &   136.91	   & 0.90 &   492.39	   & 0.32 &   387.12
    1.00 &    17.80	   & 1.00 &    69.09	   & 0.99 &   272.29	   & 0.97 &   593.82
    1.00 &     9.17	   & 1.00 &    34.85	   & 1.00 &   137.20	   & 1.00 &   306.98


==> figures/scattering/data/1/errors_p1.dat <==
 n norm    analytical estimated corrected
1  17.9645 5.29754  3.55721  252.961 71.1122 40.7206
2  17.9645 2.02417  1.77229  126.032 71.1122 40.7206
3  17.9646 1.2999   1.23854  88.0752 71.1122 40.7206
4  17.9647 0.876761 0.864384 61.4683 71.1122 40.7206
5  17.9647 0.61481  0.621131 44.17   71.1122 40.7206
6  17.9647 0.435028 0.443739 31.5552 71.1122 40.7206
7  17.9647 0.313695 0.321537 22.8652 71.1122 40.7206
8  17.9647 0.226422 0.232821 16.5564 71.1122 40.7206
9  17.9647 0.165214 0.170041 12.092  71.1122 40.7206
10 17.9647 0.12073  0.124287 8.83835 71.1122 40.7206


==> figures/scattering/data/1/errors_p2.dat <==
 n norm    analytical estimated corrected
1 17.9645 0.650773 0.618156 43.9585 71.1122 40.7206
2 17.9646 0.186611 0.206858 14.7101 71.1122 40.7206
3 17.9647 0.103055 0.117685 8.36886 71.1122 40.7206
4 17.9647 0.0575234 0.0676015 4.80729 71.1122 40.7206
5 17.9647 0.0345616 0.0411435 2.92581 71.1122 40.7206
6 17.9647 0.0221685 0.0266448 1.89477 71.1122 40.7206
7 17.9647 0.014162 0.0171321 1.21831 71.1122 40.7206
8 17.9647 0.00917355 0.0111651 0.793977 71.1122 40.7206


==> figures/scattering/data/1/errors_p3.dat <==
 n norm    analytical estimated corrected
1 17.9645 0.163761 0.204444 14.5385 71.1122 40.7206
2 17.9646 0.083176 0.111 7.89345 71.1122 40.7206
3 17.9647 0.0511443 0.0690018 4.90687 71.1122 40.7206
4 17.9647 0.0295816 0.0402063 2.85916 71.1122 40.7206
5 17.9647 0.0174342 0.0237475 1.68874 71.1122 40.7206
6 17.9647 0.0109373 0.014823 1.05409 71.1122 40.7206
7 17.9647 0.00626345 0.00867865 0.617158 71.1122 40.7206
8 17.9647 0.00423813 0.00573859 0.408084 71.1122 40.7206


==> figures/scattering/data/5/errors_p1.dat <==
 n norm    analytical estimated corrected
 1 85.0108 87.1761    23.4574   8042.66 342.862
 2 85.3068 107.419    27.3179   9366.29 342.862
 3 85.3085 112.547    24.1411   8277.07 342.862
 4 85.3088 98.0148    18.5006   6343.15 342.862
 5 85.3088 67.7847    13.8033   4732.63 342.862
 6 85.3088 36.8816    10.2187   3503.59 342.862
 7 85.3088 21.6613    7.47375   2562.47 342.862
 8 85.3088 12.673     5.52449   1894.14 342.862
 9 85.3087 7.43513    4.08356   1400.1  342.862
10 85.3087 4.48978    2.99835   1028.02 342.862
11 85.3087 2.84964    2.21162   758.282 342.862
12 85.3087 1.88507    1.63045   559.02  342.862


==> figures/scattering/data/5/errors_p2.dat <==
 n norm    analytical estimated corrected
 1 85.0108 103.66 25.9851 8909.32 342.862
 2 85.3088 50.9144 10.8388 3716.22 342.862
 3 85.3089 15.0591 5.84859 2005.26 342.862
 4 85.3088 4.61895 2.89633 993.043 342.862
 5 85.3088 2.00064 1.60899 551.663 342.862
 6 85.3088 0.934426 0.853518 292.639 342.862
 7 85.3087 0.463541 0.457955 157.016 342.862
 8 85.3087 0.245729 0.24878 85.2974 342.862
 9 85.3087 0.134903 0.138823 47.5971 342.862
10 85.3087 0.0749823 0.0782515 26.8295 342.862


==> figures/scattering/data/5/errors_p3.dat <==
 n norm    analytical estimated corrected
 1 85.0108 80.2336 16.0865 5515.45 342.862
 2 85.3089 5.49872 2.95295 1012.46 342.862
 3 85.3088 1.27552 1.05825 362.834 342.862
 4 85.3088 0.380662 0.390142 133.765 342.862
 5 85.3087 0.175029 0.19438 66.6454 342.862
 6 85.3087 0.0795606 0.0971594 33.3123 342.862
 7 85.3087 0.0395343 0.0512992 17.5886 342.862
 8 85.3087 0.0232709 0.0310621 10.65 342.862
 9 85.3087 0.0140073 0.019034 6.52604 342.862
10 85.3087 0.00909427 0.0124122 4.25569 342.862


==> figures/scattering2/F10/bounds.txt <==
0.0 2.3593795


==> figures/scattering2/F30/bounds.txt <==
0.0 2.4190779


==> figures/scattering2/F60/bounds.txt <==
0.0 2.563439

